Learning Dynamics from Infrequent Output Measurements for Uncertainty-Aware Optimal Control

Reliable optimal control is challenging when the dynamics of a nonlinear system are unknown and only infrequent, noisy output measurements are available. This work addresses this setting of limited sensing by formulating a Bayesian prior over the continuous-time dynamics and latent state trajectory in state-space form and updating it through a targeted Metropolis-Hastings sampler equipped with a numerical ODE integrator. The resulting posterior samples are used to formulate a scenario-based optimal control problem that accounts for the uncertainty in the dynamics and latent state and is solved using standard nonlinear programming methods. The approach is validated in a numerical case study on glucose regulation using a Type 1 diabetes model.

==> data/autocorrelation.txt <==
lag theta1 theta2 theta3 x1 x2 x3
0 1.0 1.0 1.0 1.0 1.0 1.0
1 0.6614371704102159 0.6790015496291137 0.6920982808507137 0.6958843710905859 0.7048732988968616 0.680935297358847
2 0.4459076800644222 0.4654840431573865 0.4832626440970861 0.49022630945083207 0.5026959288004507 0.4707828806918663
3 0.30377865354594374 0.32257779766961614 0.34256849635920517 0.3467357979832761 0.36072656157673244 0.32617492082270794
4 0.2089135695288286 0.22498435554695087 0.24352235008147918 0.2496352341083718 0.26271201830280966 0.22664350111283876
5 0.14639704490591934 0.15725539468181646 0.17354606788859142 0.18127105121575599 0.1930865829145397 0.15962205403759844
6 0.103060349102058 0.11213165056728706 0.12306400746220596 0.13164324316947007 0.14264222680488023 0.11548694676826804
7 0.07420130176528678 0.08329846400830514 0.09193187049822088 0.09260935830918145 0.10215974108499212 0.08212617469730896
8 0.0557400425218134 0.05968690308980507 0.0679182990004625 0.06477844436901667 0.07242636327084995 0.059584080244537124
9 0.046782852529913925 0.046209521748065974 0.05207922327268298 0.043458605248855746 0.04943629764204404 0.04567073327380965
10 0.03712766247948846 0.03638166196215395 0.04205067540297685 0.026919376576413627 0.031552519124747186 0.0382613724420313
11 0.029108396242652924 0.02761706443923778 0.032385900661612343 0.019304847806051125 0.02229825243789159 0.029492190520117843
12 0.0251785148629191 0.021689176849509856 0.025206807774620244 0.011712425827290483 0.014919879611942305 0.02077038278974248
13 0.024615676866200076 0.015469514044705281 0.02089325755194053 0.008301626758383345 0.010864130695613733 0.015567452117369653
14 0.021802184141969883 0.012795069809280916 0.016379097379447368 0.007085935818234346 0.010219963641218625 0.01116982497871434
15 0.019501793745560964 0.009420248411018874 0.011629351087436476 0.006914672085614364 0.008646338277141513 0.008048612506720962
16 0.016027193425977873 0.004508579682853263 0.004589345849915807 0.006072794412121121 0.004499960752424503 0.005411406153690471
17 0.015994863522883238 -0.0006163213366689403 -0.0018888238440575849 0.004893399735156514 0.0034598659817584964 0.0021164250549564694
18 0.012067949877569062 -0.0036674231341849556 -0.0060609987178184615 0.0035798553388766965 0.0021593783087639927 0.0038341957383542695
19 0.009871679700786173 -0.0070257326081715745 -0.008159506825963794 0.003245658611531634 0.002792010410612037 0.005003457724976127
20 0.006880225437776283 -0.008741748728962334 -0.010634246137801787 0.0014685749713963252 0.0018814402852243063 0.006513775527562824
21 0.005434304743916453 -0.006969330257844526 -0.009845336352652497 0.0005941036790790915 0.0012811628953281243 0.006651130376689628
22 0.0033578300030270123 -0.007547261699854177 -0.009700690483523601 -0.000494551051551303 0.0005998058115117302 0.004757803419913425
23 0.004876658737576938 -0.006686373178331879 -0.007736565022277161 -0.00045210720181636244 0.00042888973708514005 0.00456403033697262
24 0.0037796030754235236 -0.006984428381834047 -0.007807565624644584 0.0006231659448981756 0.0008986296514401296 0.0033825952699880085
25 0.003417331433948481 -0.006945835892918435 -0.0070668298327466635 -0.000645030879358495 -0.00044885925864643296 0.002098789717375928
26 0.004963668787937239 -0.004388945087096062 -0.0041873199872092875 -0.0015762376908696784 0.0011937627064728285 -9.373906376857303e-5
27 0.0037837776798960946 -0.0033181040333867314 -0.004832774167897914 0.0011318023918153893 0.005535597534886678 -0.004315428315884215
28 0.001811168973208937 -0.002274326584839821 -0.004442596061035329 0.0003389909626122533 0.005933292138624376 -0.0037722855104719436
29 -0.0004698658567836539 -0.0035201144267061526 -0.00525954393215885 -0.0020272678772114664 0.004397320327627081 -0.004586478196445961
30 -0.0014591870347460496 -0.0027199678534080528 -0.003892315632071017 -0.004739009790796756 0.0011267314690973568 -0.004351232023143013
31 -0.004215987949283977 -0.0022050354621810917 -0.004454190972961604 -0.007573769162354801 -0.0025186477098287133 -0.0033805555734414735
32 -0.005218130933338904 0.0029031843385805647 0.0003549650478505746 -0.008671253016541624 -0.004897824065752621 -0.006256845108171846
33 -0.005510549012100325 0.005102660873119807 0.003957309337417827 -0.008276944626946158 -0.005424510208644335 -0.008915371469646844
34 -0.004379075893937151 0.003137257324982999 0.004126347416060503 -0.006641897453599202 -0.0071049294432619795 -0.008272538915364568
35 -0.0050714100375700965 0.002528833261462201 0.0056950406030056465 -0.009071031318663032 -0.010715284628643186 -0.008545654702012039
36 -0.00376097543397468 0.003632124097988326 0.0076088535458266795 -0.008741229930512509 -0.011837906712151949 -0.007407119147187178
37 -0.001571834284299047 0.00204574569336782 0.00577299565858505 -0.00702616540262524 -0.011030084607096993 -0.006400013329163884
38 -0.0012245913383798974 0.0014965457049596392 0.004763644979206019 -0.0065559453412227745 -0.00957861756063905 -0.007078776733094064
39 -0.0009248133731437446 0.003672694411889444 0.004912623954671122 -0.0026368956615535747 -0.005806542039898893 -0.006496859143398673
40 -0.00026767600890377627 0.004288278221215402 0.004172706198503194 -0.0006581250495165938 -0.003725828325236861 -0.004285470787131831
41 0.00035452891966117773 0.003529493347571504 0.0029171498659926365 0.00039819622948261273 -0.0043162070880622 -0.0030360068295105405
42 0.004768972601930314 -0.00038421283360837437 0.00018539246933410632 -0.0013474240491581995 -0.005584428810018283 -0.0035228196986890332
43 0.006344465742430666 -0.0009187221387217939 0.001306904376021167 0.00013727533541680538 -0.0050738182635125 -0.0045353397445099435
44 0.006645878744354831 -0.0007918963840230349 0.0014922014490146662 0.0008917473531620352 -0.0038305112217211887 -0.004820929554385214
45 0.004994500590339113 -0.0025452713915268105 -0.001027969838087264 0.0021006125481831945 -0.0015456672653801258 -0.006386384533180335
46 0.004402263902577057 -0.0010755836932526228 -0.00033167703450240587 0.004179671695459723 -0.0006832420582380767 -0.004860166755198871
47 0.009609398271007392 0.0011880064104342325 0.002048198628669979 0.003675641859175356 -0.0007142629017865205 -0.006054492806051265
48 0.009420705418911521 0.0025757056045852275 0.004175233097437505 0.0029421286071511245 -0.0008620116322188088 -0.007631950010732404
49 0.007499994427030943 0.003966658923107479 0.00694315909058526 -0.00021065503622901162 -0.0030887532325064894 -0.006324395039322261
50 0.0006346326852770748 0.004590401607159673 0.009034172174749014 -0.003952957375640529 -0.005584607340398408 -0.004646463226097432


==> data/optimal_control.txt <==
t x1_min_constraint x1_max_constraint x1_min x1_max x1_mean x1_MH x1_nominal
0.0 70.0 180.0 87.4821999225089 96.92913409408081 91.82149115448878 92.35644462784114 92.35644462784114
2.5 70.0 180.0 87.37028660061137 96.87979475107404 91.74511664238806 92.28468697752388 92.27709329079342
5.0 70.0 180.0 87.25886162021816 96.82934962074899 91.6686760929242 92.21283532630405 92.16076553377577
7.5 70.0 180.0 87.12210950931389 96.74819182520841 91.56684812691087 92.11513755853592 91.98192096435011
10.0 70.0 180.0 86.93256821571576 96.60301031144247 91.41099557918388 91.96192872729483 91.72548563453688
12.5 70.0 180.0 86.67553695241045 96.3742932696819 91.18404491910452 91.73515723876847 91.38330319420575
15.0 70.0 180.0 86.34397867180331 96.05167886951538 90.87656753676454 91.42470931529338 90.95179933265257
17.5 70.0 180.0 85.93533947592688 95.63070117250753 90.48407990464582 91.0256910377301 90.43042299248481
20.0 70.0 180.0 85.44970260982423 95.11069795573512 90.00532628417774 90.5366833920156 89.82068281281272
22.5 70.0 180.0 84.88871197773497 94.4934576486959 89.44117282755641 89.95861968338211 89.12536405580383
25.0 70.0 180.0 84.25494064027254 93.78233927048664 88.79388661236537 89.29389278693606 88.34819692220994
27.5 70.0 180.0 83.55151706523743 92.98169629936393 88.06665952743435 88.54598222640476 87.4934017256823
30.0 70.0 180.0 82.78190090833266 92.0964964754032 87.263289410376 87.71894362456459 86.56561689920652
32.5 70.0 180.0 81.94974573217259 91.1320683419984 86.38796315461863 86.8173179579765 85.56964634821834
35.0 70.0 180.0 81.05881247162135 90.09393012655784 85.44510661845867 85.84584753169864 84.51038369983746
37.5 70.0 180.0 80.11291273079078 88.98767244712242 84.43927879989101 84.80939967334523 83.39279581828397
40.0 70.0 180.0 79.1158698332351 87.81887652045303 83.37509573342525 83.71293820118493 82.22177968367637
42.5 70.0 180.0 78.07149065229707 86.59305608119053 82.25717465632455 82.56136822314865 81.00215987339209
45.0 70.0 180.0 76.9835441941731 85.315615408949 81.09009225442523 81.35954117426272 79.73869829470654
47.5 70.0 180.0 75.85574460273429 83.99181854081804 79.87835290020934 80.11225464163304 78.43601736084749
50.0 70.0 180.0 74.6917372300655 82.62676646104866 78.62636415766994 78.8241694433408 77.09858620257599
52.5 70.0 180.0 73.49508697546509 81.22538015514952 77.33841771501669 77.4997995403005 75.73073246438886
55.0 70.0 180.0 72.26926841486792 79.79238811547975 76.01867448616281 76.14352812833265 74.3366289367772
57.5 70.0 180.0 71.01765742428745 78.33231733293132 74.67115300320596 74.7595800681712 72.92026931546208
60.0 70.0 180.0 70.07685743706251 77.18282042952357 73.63305380753495 73.36258017528874 71.64026543824956
62.5 70.0 180.0 78.08769559830073 84.98055652568559 81.54347825634376 79.49821687174645 74.57752780729786
65.0 70.0 180.0 84.8074604907745 91.48027947668159 88.15856183472613 86.26716084133962 80.71393708453571
67.5 70.0 180.0 90.38273796704212 96.83089458758117 93.62587879941906 91.72828375087734 87.1953012201875
70.0 70.0 180.0 94.95209913215888 101.1737814928583 98.08456135842737 96.17595485515729 92.38691789310242
72.5 70.0 180.0 98.66687841282022 104.66597350992753 101.6859235639246 99.7606558858138 95.8735745107541
75.0 70.0 180.0 101.61833455345675 107.44661795406044 104.56460260341115 102.61937657669702 98.43057770208742
77.5 70.0 180.0 103.88316911608625 109.63045692828996 106.83290277770283 104.86649949625152 100.50536667172484
80.0 70.0 180.0 105.63574445533294 111.39582619928495 108.5849227594271 106.59765007799803 101.96739821943908
82.5 70.0 180.0 106.9541849955615 112.879723563889 109.8999131166804 107.8932096392018 102.89227302003096
85.0 70.0 180.0 107.90445428271505 113.98312248960072 110.84494662196909 108.82094446455623 103.36204226243207
87.5 70.0 180.0 108.48654200208998 114.7612581834555 111.47703251139482 109.43825594447479 103.47230719145178
90.0 70.0 180.0 108.74150694594765 115.26169453697302 111.84479698507462 109.79398211796241 103.30061085719473
92.5 70.0 180.0 108.78022239792416 115.52551736298936 111.98983010101156 109.92973819656024 102.90708242062912
95.0 70.0 180.0 108.63938367297342 115.588286196771 111.9477765172975 109.88113387880443 102.33891289367988
97.5 70.0 180.0 108.35021744668991 115.48081145134965 111.74922841450366 109.67863736912571 101.63366596704348
100.0 70.0 180.0 107.93930969213764 115.22980116452949 111.42046408519985 109.34839779446422 100.82152577574949
102.5 70.0 180.0 107.42930073102846 114.85840715561467 110.98406460681451 108.91282134368434 99.92702361248152
105.0 70.0 180.0 106.83946970618283 114.3866912343818 110.45943291805105 108.3911600856771 98.970231156384
107.5 70.0 180.0 106.18622722254526 113.83202623526746 109.86323374295965 107.79989280310014 97.96766746216468
110.0 70.0 180.0 105.48353170768084 113.20944283913512 109.20976853998951 107.15317602638223 96.93299860167518
112.5 70.0 180.0 104.7432422987787 112.53193061150662 108.51129653620585 106.4631064600619 95.87752722506644
115.0 70.0 180.0 103.97541876943076 111.8106999476771 107.77831060614218 105.74001933135091 94.81063988556662
117.5 70.0 180.0 103.18857712240184 111.05541037722395 107.01977503408698 104.9927584714494 93.7400929061359
120.0 70.0 180.0 102.38990793650736 110.27436976392156 106.24333089217303 104.22882374053016 92.6723023667327
122.5 70.0 180.0 101.58546330799167 109.47470823276699 105.45547375868333 103.45457612189385 91.61254389854719
125.0 70.0 180.0 100.78031721620759 108.66253009658358 104.66170771069574 102.67542954106878 90.56512210142574
127.5 70.0 180.0 99.97870332425595 107.84304659860616 103.8666788958756 101.89591908197943 89.53354497576747
130.0 70.0 180.0 99.18413355967162 107.02069190781559 103.07429147987072 101.1198339204673 88.52061262286566
132.5 70.0 180.0 98.39950027749958 106.19922448296346 102.28780834980614 100.35034905707703 87.52854581812826
135.0 70.0 180.0 97.62716436357161 105.38181564717298 101.50993861017902 99.59011167912976 86.55907788696528
137.5 70.0 180.0 96.8690312699195 104.57112697913793 100.74291361989533 98.84126645100378 85.6135089105048
140.0 70.0 180.0 96.12661667158508 103.76937792290103 99.98855307700919 98.10555415315332 84.6927818734513
142.5 70.0 180.0 95.40110318240056 102.9784048410608 99.24832245239094 97.3843582354925 83.79755725952396
145.0 70.0 180.0 94.6933893569767 102.29916394891457 98.52338289851096 96.6787981915751 82.92823157719087
147.5 70.0 180.0 94.00413202951249 101.66912186609885 97.81463460963057 95.989734476242 82.08498623300667
150.0 70.0 180.0 93.33378289106209 101.05599742767167 97.12275448087765 95.31777885424734 81.26782661763725
152.5 70.0 180.0 92.6826200807183 100.46015233891391 96.44822880264903 94.66337519828006 80.47662658702873
155.0 70.0 180.0 92.05077545890799 99.88179867552373 95.79138163085354 94.0267819982147 79.71113119801328
157.5 70.0 180.0 91.43825813950214 99.32102233191029 95.15239939046147 93.40814702530855 78.97098372574789
160.0 70.0 180.0 90.84497477917226 98.77780329264012 94.53135219783022 92.80752089589399 78.25574328475095
162.5 70.0 180.0 90.27074705528757 98.25203314120637 93.92821232476417 92.22485707137852 77.56491107486342
165.0 70.0 180.0 89.71532670592741 97.74353016658085 93.3428701729473 91.66001185824469 76.89794753325185
167.5 70.0 180.0 89.17006097214737 97.25205238134225 92.77514808013707 91.1127658951843 76.25427233440836
170.0 70.0 180.0 88.61023166072822 96.77730872460474 92.22481223837502 90.58287031495051 75.63326612893552
172.5 70.0 180.0 88.06829090930596 96.31896868768315 91.6915829686518 90.0700064577973 75.03429720367964
175.0 70.0 180.0 87.49897571269898 95.87667056972325 91.17514356524318 89.57383480612243 74.45671468333371
177.5 70.0 180.0 86.9265272395746 95.45002854379253 90.67514789572165 89.0939976704171 73.89986447596243
180.0 70.0 180.0 86.37040248994415 95.03863869064851 90.19122691891232 88.63011918926581 73.36309558764431
182.5 70.0 180.0 85.83027924767894 94.64208413712264 89.72299426235706 88.18180532934649 72.84576012247175
185.0 70.0 180.0 85.30581678504514 94.25993941839054 89.27005098278373 87.74864388543038 72.34721328255097
187.5 70.0 180.0 84.7966604009789 93.89177416800183 88.83198961730712 87.33020448038214 71.86681336800204
190.0 70.0 180.0 84.30244530305762 93.5371562261223 88.40839761932337 86.92605542432267 71.40392731497519
192.5 70.0 180.0 83.82279991852025 93.19565424474186 87.9988602610403 86.53578094570422 70.95794279636009
195.0 70.0 180.0 83.35734870894717 92.86683985840146 87.60296307409308 86.15895384699039 70.52825825629982
197.5 70.0 180.0 82.90571455380542 92.55028948009809 87.22029389052923 85.79515371953838 70.11428797781396
200.0 70.0 180.0 82.46752075983379 92.24558577427153 86.85044453844583 85.44396726329043 69.7154622978948
202.5 70.0 180.0 82.04239274603722 91.95231885201358 86.4930122395696 85.10498828677383 69.33122760750749
205.0 70.0 180.0 81.62995944775311 91.67008722774273 86.1476007499714 84.77781770710084 68.96104635158989
207.5 70.0 180.0 81.2298544777319 91.39849857144485 85.81382127977166 84.4620635499688 68.60439702905269
210.0 70.0 180.0 80.8417170773438 91.13717028609582 85.49129322304081 84.15734094966001 68.26077419277931
212.5 70.0 180.0 80.465192886795 90.88572993597221 85.17964472503395 83.86327214904186 67.92968844375615
215.0 70.0 180.0 80.09993455953736 90.64381554814777 84.87851311034969 83.57948694877575 67.61066731512483
217.5 70.0 180.0 79.74560224281885 90.41107580650154 84.58754519250482 83.30563244316102 67.30325970907839
220.0 70.0 180.0 79.40186394348952 90.1871701549748 84.30639748271349 83.04136481858141 67.00703078935652
222.5 70.0 180.0 79.06839579570176 89.97176882455705 84.03473631329759 82.78634823153155 66.72156010137451
225.0 70.0 180.0 78.74488224497662 89.76455279651633 83.77223788909902 82.54025724688427 66.44644157222318
227.5 70.0 180.0 78.43101616121471 89.56521371267664 83.51858827846512 82.30277683789068 66.181283510669
230.0 70.0 180.0 78.12649889157424 89.37345374205678 83.27348335381652 82.07360238618011 65.92570860715401
232.5 70.0 180.0 77.83104026269234 89.18898541188635 83.03662869043762 81.85243968176019 65.67935393379581
235.0 70.0 180.0 77.54435854046153 89.01153140988858 82.80773943094428 81.6390049230167 65.44187094438762
237.5 70.0 180.0 77.2661803544699 88.84082436373778 82.5865401218438 81.43302471671375 65.21292547439825
240.0 70.0 180.0 76.99624059324967 88.67660660274828 82.37276452770406 81.2342360779937 64.99219765288316
242.5 70.0 180.0 76.73428227563761 88.5186299061112 82.1661554276604 81.04238667198835 64.77937927786544
245.0 70.0 180.0 76.4800564028183 88.3666552413538 81.96646439830958 80.85722800537852 64.57417268308663
247.5 70.0 180.0 76.23332179498078 88.2204524961397 81.77345158644597 80.67851423977382 64.37629132844879
250.0 70.0 180.0 75.99384491596297 88.07980020604569 81.58688547457929 80.50600985638246 64.18545960201719
252.5 70.0 180.0 75.7613996887724 87.94448528053367 81.40654264172954 80.33948990427105 64.00141282002028
255.0 70.0 180.0 75.53576730445046 87.81430272897617 81.23220752160415 80.17874000036453 63.82389722684974
257.5 70.0 180.0 75.31673602637993 87.68905538828119 81.06367215992994 80.02355632944624 63.65266999506046
260.0 70.0 180.0 75.10410099181703 87.56855365339474 80.90073597242073 79.8737456441579 63.4874992253705
262.5 70.0 180.0 74.89766401215243 87.45261521172738 80.74320550461263 79.72912526499965 63.32816394666116
265.0 70.0 180.0 74.69723337316601 87.34106478235276 80.5908941945812 79.58952276164374 63.174454098707685
267.5 70.0 180.0 74.50262363633222 87.2337338606556 80.44362213937 79.4547584858862 63.02616490235447
270.0 70.0 180.0 74.3136554420535 87.13046046896022 80.30121586580007 79.32464514384407 62.88308963210452
272.5 70.0 180.0 74.13015531554402 87.03108891354694 80.16350810619143 79.1990070544595 62.74503001291823
275.0 70.0 180.0 73.95195547595203 86.93546954835655 80.03033757941185 79.07767958827253 62.611797697817245
277.5 70.0 180.0 73.77889364919456 86.8434585455939 79.90154877756679 78.96050916742112 62.48321426788445
280.0 70.0 180.0 73.61081288487857 86.75491767336493 79.77699175855892 78.8473532656411 62.35911123226397
282.5 70.0 180.0 73.44756137759882 86.66971408041748 79.65652194467468 78.73808040826626 62.23933002816117
285.0 70.0 180.0 73.28899229282965 86.58772008800248 79.53999992729163 78.63257017222818 62.12372202084264
287.5 70.0 180.0 73.1349635975664 86.50881298882769 79.42729127775131 78.53070163929029 62.01214844796703
290.0 70.0 180.0 72.9853378958197 86.43287485303841 79.31826636439742 78.43232544381182 61.90446410457053
292.5 70.0 180.0 72.83998226902199 86.35979234112999 79.21280017574455 78.33730695086865 61.80051406638885
295.0 70.0 180.0 72.69876812136766 86.28945652367193 79.11077214971122 78.24552174425415 61.70015535114127
297.5 70.0 180.0 72.56157103007733 86.22176270770386 79.01206600883008 78.15685487644792 61.60325416328437
300.0 70.0 180.0 72.42827060055069 86.15661026964777 78.91656960132367 78.07120086861572 61.50968589401201
302.5 70.0 180.0 72.29875032635101 86.09390249456969 78.82417474792396 77.98846371060954 61.41933512125535
305.0 70.0 180.0 72.17289745394629 86.0335464216141 78.73477709429672 77.90855686096756 61.33209560968284
307.5 70.0 180.0 72.05060285211886 85.97545269542938 78.64827596892637 77.8313884973575 61.247870310700215
310.0 70.0 180.0 71.93176088594248 85.919535423397 78.56457424630702 77.75684502536218 61.16655701030144
312.5 70.0 180.0 71.81626929521882 85.86571203847623 78.48357821528292 77.68482755483247 61.08803581487751
315.0 70.0 180.0 71.70402907725666 85.81390316747483 78.40519745237721 77.61524431476214 61.01220071789807
317.5 70.0 180.0 71.59494437387404 85.76403250455647 78.32934469994659 77.54801046554962 60.93895292900069
320.0 70.0 180.0 71.48892236249873 85.71602668979786 78.25593574899996 77.48304809899798 60.86820078970706
322.5 70.0 180.0 71.3858731512411 85.66981519261091 78.18488932651896 77.42028623831486 60.799859773422924
325.0 70.0 180.0 71.28570967781236 85.62533019984816 78.11612698711988 77.35966062344556 60.733852485438156
327.5 70.0 180.0 71.18834761216073 85.58250650841347 78.04957300890028 77.30109584296913 60.670108472711846
330.0 70.0 180.0 71.09370526269927 85.541281422205 77.98515429331428 77.24450995134544 60.60854671798074
332.5 70.0 180.0 71.00170348600005 85.50159465322075 77.92280026892581 77.18983001723471 60.54908028575263
335.0 70.0 180.0 70.91226559983116 85.46338822666279 77.86244279889115 77.13698813460718 60.49163159178732
337.5 70.0 180.0 70.8253172994157 85.42660638988083 77.80401609202777 77.08592142274313 60.43612815615974
340.0 70.0 180.0 70.74078657679415 85.39119552500097 77.74745661732895 77.03657202623285 60.38250260325997
342.5 70.0 180.0 70.6536919669314 85.35710406509048 77.69270302178917 76.98888711497663 60.33069266179322
345.0 70.0 180.0 70.55040487718352 85.32428241371494 77.63969605140875 76.94281809671465 60.28064116477983
347.5 70.0 180.0 70.44969020721564 85.2926828677487 77.58837847525142 76.8983042816688 60.23229446584969
350.0 70.0 180.0 70.35148061253209 85.26225954330513 77.53869501243227 76.85528518946143 60.1855854786737
352.5 70.0 180.0 70.25571065973065 85.23296830465726 77.49059226191746 76.81370759470005 60.140454619507594
355.0 70.0 180.0 70.1623167659997 85.20476669602273 77.44401863502013 76.77352293493247 60.0968478814969
357.5 70.0 180.0 70.07123714074028 85.1776138760811 77.39892429047335 76.7346873106469 60.05471334203582
360.0 70.0 180.0 69.98241172497158 85.15147055000068 77.35526106778924 76.69716148527183 60.01400011254507

